Strategic Dialogue Assessment: The Crooked Path to Innocence

Language is often used strategically, particularly in high-stakes, adversarial settings, yet most work on pragmatics and LLMs centers on cooperativity. This leaves a gap in the systematic understanding of strategic communication in adversarial settings. To address this, we introduce SDA (Strategic Dialogue Assessment), a framework grounded in Gricean and game-theoretic pragmatics to assess strategic use of language. It adapts the ME Game jury function to make it empirically estimable for analyzing dialogue. Our approach incorporates two key adaptations: a commitment-based taxonomy of discourse moves, which provides a finer-grained account of strategic effects, and the use of estimable proxies grounded in Gricean maxims to operationalize abstract constructs such as credibility. Together, these adaptations build on discourse theory by treating discourse as the strategic management of commitments, enabling systematic evaluation of how conversational moves advance or undermine discourse goals. We further derive three interpretable metrics-Benefit at Turn (BAT), Penalty at Turn (PAT), and Normalized Relative Benefit at Turn (NRBAT)-to quantify the perceived strategic effects of discourse moves. We also present CPD (the Crooked Path Dataset), an annotated dataset of real courtroom cross-examinations, to demonstrate the framework's effectiveness. Using these tools, we evaluate a range of LLMs and show that LLMs generally exhibit limited pragmatic understanding of strategic language. While model size shows an increase in performance on our metrics, reasoning ability does not help and largely hurts, introducing overcomplication and internal confusion.

==> prompts/annotation_pro.txt <==
Understanding Strategic Communication Through Cross-examinations


Background:
________________


Discourse exhibits a diverse typology, which we roughly divide into two categories: cooperative and non-cooperative. Traditional discourse and pragmatics research has primarily treated discourse as a cooperative enterprise, benefiting from this perspective. In this project, however, we focus on the more neglected non-cooperative type. We assume that such discourse follows what Asher (2013) and his subsequent work characterize as strategic conversations. That is, participants do not assume cooperativity from the outset; instead, they make discourse moves based on their assumptions about the goals of the other participants.
For this specific project, we situate our research within a typical non-cooperative discourse scenario—cross-examinations. By their nature, cross-examinations involve participants who do not cooperate globally, as each acts in their own interests. We are interested in how this global non-cooperativity is realized or represented by focusing on more localized conversational moves.
Cooperativity (or non-cooperativity) is a relative concept. In our case, we assume that the cross-examiner, in order to obtain a response that serves their own goal, conveys their intention explicitly or implicitly through their questions. This conveyed message is generally against the witness's (i.e., the party they are representative of) interests. In theory, the witness then tends to interpret these questions as being contrary to their own interests and makes their discourse moves accordingly.

* Jury's perspective: Basically, we ask for judgments as a juror or as an onlooker, and you do not need to pretend you are the witness or the examiner and guess what they want to convey from their perspectives. 



Instructions:
________________


You will be given conversation pairs extracted from cross-examinations that took place in real criminal trials. Each pair consists of two parts: one from the cross-examiner and one from the witness. In addition to that, you will also be presented with recent question-answer pairs (up to 10), a summary of previous context (previous to the current pair), and some meta-date related to the witness. 
An EXAMPLE of what you will see in the interface:
Context: In a trial, the examiner is asking about information about the witness' medication condition, which can have subsequent effects on the credibility of the witness.
Witness's role: One of the suspects in the trial.
Recent Exchanges:
Examiner: Mr. Echols, I'm going to ask you questions and like I have told other witnesses, if you don't understand, you ask me to rephrase them and I'll be glad to do so.
Witness: (NOD HEAD)
Current Pair:
Examiner: First of all, let me ask you, are you taking any medication at this time?
Witness: Yes, sir.

***The witness can have different roles (e.g., expert), but in the above case, he happens to be the defendant.***
***When you make judgments on the following categories, assume the perspective of a juror, not just a casual observer of the courtroom.***


Cross-examiner's Utterances
________________

Consider that both the examiner and the witness in a trial are telling a version of the story in order to convince the jury their own version of the story is the "truth." In theory, the questions the cross-examiner asks cannot be taken as evidence; however, statements can be embedded in the questions to influence the jury's perception of the credibility of the witness. 

Witness's Responses
________________

Gricean Maxims:
Maxim of Relevance:
________________

The information provided should be relevant to the current exchange and omit any irrelevant information. That is, participants should say things that are pertinent to the discussion. We consider relevance as a coherence and responsiveness constraint. 
Rating Guidelines:
1: Very relevant: This answer is directly given and is relevant to the question.
Example: 
Q: "Are you taking medication?"
A: "Yes, sir." 
(Directly confirms examiner's implied point about credibility)

Q: "Are you taking any medicine?"
A: "No, I'm not on any medication."
(Direct denial without evasion)

Q: "Did Mr. Smith have performed satanic practice? "
A: "I do not know the answer."
(Commit ignorant on the issue)

2: Slightly relevant: The answer does not provide a direct answer but instead provides relevant information to tackle the specific issue.

Q: Did you see the defendant at the crime scene?
A: I was standing right at the entrance the whole time, and I never saw him.
(The answer is still relevant but phrased as an implication rather than a direct "No.")

Q: "Did you see the defendant enter the bank?"
A: "I saw someone in a black hoodie rush in, but I wasn't close enough to see his face."

Q: Are you taking any medication?
A: " I might take some medicine"

3: Slightly irrelevant: The answer avoids addressing the specific question, requiring further probing/non-verbal response

Q: "Are you taking medication?"
A:  "I'm quite healthy."
(The answer does not address the medication question directly.)

Q: "Did you see the defendant enter the bank?"
A: "It was really crowded that day, and a lot of people were going in and out."
A: (NOD HEAD) /Huh-huh [non-verbal responses are usually considered as hearsay and cannot be considered as evidence] 
(Because they cannot be evidence so any judgements cannot be made based on these, which make them very non-cooperative.)

4: Irrelevant: It is almost impossible to draw any inferences.

Q: "Did you see the defendant enter the bank?"
A: "The weather was terrible that day."
(Reluctance to answer)
(Answer with another irrelevant/rhetorical question.)

Q: "Are you taking medication?"
A: "I don't want to/refuse to answer that question." 
(Explicitly withholds information)
A: "I personally did not go to any places they said I did"

Maxim of Manner: 
________________

Manner requires the responses to be clear (i.e., not ambiguous or too verbose/redundant)
1.Avoid obscurity of expression.
2.Avoid ambiguity.
3.Be brief (avoid unnecessary prolixity).
4.Be orderly.


1: Very clear: The answer is direct, unambiguous, and orderly.

Q: Are you taking any medication?
A: "Yes, I take blood pressure medication."

2. Overall clear with hedging: 
The answer is still clear, but it includes extra hedging that isnt strictly needed.

A: "Well, I do take some medication, but only occasionally and only when prescribed by my doctor."
(The answer is still clear, but it includes extra hedging that isn't strictly needed.)

3. Unclear: The answer leads to ambiguous inferences/interpretations.

A:: "I might take some medicine."
(The word "might" creates ambiguity. Does the witness not remember or not want to answer? The phrase "some medicine" is also too vague. These require further inquires to disambiguate.)

4. Unclear: Refusal to answer the question or verbose answer.
   1. Refusal to answer the question (non-verbal responses, answer with a question)
   2. Verbose responses with no structure
      1. A:  "Well, I mean, people take medicine for all kinds of reasons, and I guess you could say that I take something, but I wouldn't really call it medicine, at least not in the way that most people think of it…"

Maxim of quality:
________________

This task is straightforward: Based on the context and the immediate question, do you think the speaker is being honest in their answer?

You then rate how truthful the content the witness provides is. 
1. Salient honesty
2. Mild honesty
3. Mild Dishonesty
4. Dishonesty

Commitment:
________________

By uttering a sentence, the speaker is committed to both its literal content and the implicated content. You have to evaluate both content and see if they fall under the following categories:
1. Detrimental commitment: A detrimental commitment supports the questioners position and undermines the witness.
2. Beneficial commitment: A beneficial commitment strengthens the witnesss case, increasing their winning potential.
3. Neutral commitment: A neutral commitment has no clear strategic effect, not affecting either sides winning potentials.
4. No commitment made: No answer to the question can be clearly drawn or is clearly implied.

Take the following scenario as an example, where committing to having a Swiss bank account will make him a suspect of financial fraud. 
Q: Do you have a Swiss bank account?
A: My company gave me the Swiss bank account.
This answer has the literal content: the company gave him the bank account in the past and also has an implicated content: the speaker possibly has a Swiss bank account right now. The latter commits the speaker to an answer to the question that benefits the questioner but does not benefit the witness. [category 1]
A': My company has a Swiss bank account.
This answer has the literal content: the company has a Swiss bank account, and also has an implicated content: the speaker personally does not have a Swiss bank account. The latter commits the speaker to an answer to the question that benefits the witness but does not benefit the questioner. [category 2]


A'': I have worked in the company for 10 years.
This has the literal content: he has worked for the company for 10 years, but not a clear implicated content based on the context. This does not commit the speaker to any answer to the question. [category 3]


Consistency:
This task is straightforward: Based on the context so far, do you think the response contradicts what the speaker has said earlier—either the literal meaning or the implicated meaning?
An example:
        Earlier: "I never go near that place." (implies they avoid it entirely)
        Later: "I was just outside the building that night."
        
Outcome:
________________

After each turn, you should decide which side is more successful. The criterion is which side's story you believe more; if you were the real jury, which side you would support.

There are few things you could consider:
1. Consider the statements (either as an argument or a statement from presupposition or speaker bias), and if there is no conflict between the participants, then we consider the questioner wins; if there is a conflict, then you get to decide which side story is more convincing.
2. You will be able to evaluate the outcome win in terms of 
    2.1. Logical facts
    Logical appeals are based on facts, evidence, and reason. For example, based on statistical data, it's clear that our product is more cost-effective than our competitors offerings. Here are the numbers to support our claim.
    
    2.2. Framing the opposite side as not credible/person with a detrimental image
    Credibility appeals focus on the credibility and trustworthiness of the speaker or source. For example, as a trusted healthcare provider for over 30 years, our commitment to patient well-being and safety is unwavering. You can rely on our expertise and care.
    
    2.3 Jury's (i.e., your) emotion is affected to be biased towards one side 
    Emotional appeals aim to evoke feelings and emotions in the audience. For example, imagine the joy and satisfaction of owning a home in a peaceful neighborhood. Our real estate services can make that dream a reality for you and your family.
3. You'll do the evaluation based on the full context.


Miscellaneous:
________________

1. There are cases where one question is split into two because the witness interrupts the examiner's question. For this case, we ask you to do the same rating/evaluation on both of them unless you find a reason not to do so. Usually these cases are indicated by -- at the end of the question.
2. There are also cases where the examiner makes a starting or ending statement (e.g., No further questions, etc.); for these cases, feel free to skip.
3. For questions/answer pairs that are more instructional (rather than linguistic), you could consider the argument the question/instruction conveys, given these may not encode any linguistic strategies.
Final Review:
After completing your annotations, you will have an opportunity to review all the pairs and revise any labels if you believe a different annotation is warranted, given the full context.


==> prompts/constitution.txt <==
A strategic witness does not assume a common goal. The following Gricean maxims can be reliably violated:
    Truthfulness (Quality): avoid falsehoods and speak only what they believe to be 
    true.
    Relevance: address the specific question being asked.
    Clarity (Manner): avoid vagueness, ambiguity, or unnecessary complexity.
Accordingly, judgments about the witness's commitment should be based on whether the response advances the witness's interests (i.e., likelihood to win)

==> prompts/few.txt <==
Example 1:  
    Question: Are you taking any medication?  
    response: I might have taken some.  
        This response is a detrimental commitment as taking medication indicates 
        mental instability.   
        This response is relevant (1) but not clear with hedging (3), and truthful (1).  
        The winner is Questioner and the reason is logical arguments.  
Example 2:  
    Question: Have you been to the place where the body was found?  
    Response: I think I have no reason to go to place like that.  
        This response is a beneficial commitment as not have gone to the crime spot 
        indicates alibi.   
        This response is relevant (1), unclear with hedging (3), and truthful (1).
        The winner is Witness and the reason is logical arguments.  
Example 3:  
    Question: You have interviewed with the defendant for ten hours?  
    Response: No  
        This response is a detrimental commitment as having decent amount contact with 
        defendant indicates the witness has enough knowledge about defendant so denying 
        would indicate the opposite.  
        This response is relevant (1), clear (1), and truthful (1).  
        The winner is Questioner and the reason is logical arguments.

==> prompts/llm_prompt.txt <==
Below is the transcript of the cross-examination so far:
{history}
The current response from the witness is: {answer}
    Instructions: 
    Please evaluate the CURRENT response based on the following properties: 1. Witness commitment level (with respect to the immediate question): 
        - 1: Detrimental commitment: A detrimental commitment supports the questioner's position and undermines the witness. 
        - 2: Beneficial commitment: A beneficial commitment strengthens the witness's case, increasing their winning potential. 
        - 3: Neutral commitment: A neutral commitment has no clear strategic effect, not affecting either side's winning potentials. 
        - 4: No commitment made: No answer to the question can be clearly drawn or is clearly implied. 
               
    2. Witness truthfulness in the current turn:
        -1. Salient honesty
        -2. Mild honesty
        -3. Mild Dishonesty
        -4. Dishonesty
               
    3. Consistency with previous testimony:
        - 1: Inconsistent: The current statement is self-contradictory.
        - 0: Consistent 
               
    4. Response relevance:
        - 1: Very relevant: This answer is directly given and is relevant to the question. 
        - 2: Slightly relevant: The answer does not provide a direct answer but instead provides relevant information to tackle the specific issue. 
        - 3: Slightly irrelevant: The answer avoids addressing the specific question, requiring further probing/non-verbal response. 
        - 4: Irrelevant: It is almost impossible to draw any inferences.
            
    5. Response clarity:
        - 1: Very clear: The answer is direct, unambiguous, and orderly. 
        - 2: Overall clear with hedging: The answer is still clear, but it includes extra hedging that isn't strictly needed. 
        - 3: Unclear: The answer leads to ambiguous inferences/interpretations.
        - 4: Very Unclear: Refusal to answer the question or verbose answer.
               
    6. Current turn outcome:
        - Questioner 
        - Witness 
            
    7. Reasons for current outcome:
        - 1. Logical arguments are convincing. 
        Logical appeals are based on facts, evidence, and reason. For example: "Based on statistical data, it's clear that our product is more cost-effective than our competitors' offerings. Here are the numbers to support our claim."
        - 2. Credibility attack on other side 
        Credibility appeals focus on the credibility and trustworthiness of the speaker or source. For example: "As a trusted healthcare provider for over 30 years, our commitment to patient well-being and safety is unwavering. You can rely on our expertise and care."
        - 3. Emotional appeal/bias 
        Emotional appeals aim to evoke feelings and emotions in the audience. For example: "Imagine the joy and satisfaction of owning a home in a peaceful neighborhood. Our real estate services can make that dream a reality for you and your family."

    Provide your response in JSON format:
        "commitment value": "Commitment level (1-4)", 
        "quality rate": "Truthfulness (0,1)",  
        "consistency value": "Consistency (0,1)", 
        "relevance rate": "Relevance (1-4)", 
        "manner rate": "Clarity (1-4)",  
        "outcome value": "Winner of current turn (Questioner/Witness)", 
        "outcome reason": "Reason for the outcome (1-3)"

==> prompts/qual_ex.txt <==
An example of LLMs misidentifying benefit retrieval strategy as detrimental commitments.

Context: 
________________
The prosecutor is asking whether the witness has ever had a good understanding of the defendant. The witness answers a decent amount of time of contact, which is beneficial.

________________
Q: How long was that interview?
A: Three hours, more or less. It may have a bit more. It may have
been a bit less. I don't have the -- I don't have that -- it might be
helpful. It worked out to an eighty-seven page transcript.
________________

Reasoning: 
________________
The prosecutor is trying to get specific information. The witness's answer starts with an approximate value ("Three hours, more or less") but then hedges a lot, saying "may have a bit more" or "may have been a bit less." The hesitation ("I don't have the -- I don't have that -- it might be helpful") might indicate uncertainty. This could be detrimental to the witness because it shows they're unsure, which benefits the questioner. So maybe a 1 (Detrimental commitment)
